First ClearMind gamma detector prototype for TOF-PET imaging

The ClearMind project aims to develop a TOF-PET position-sensitive detection module optimized for time and spatial resolutions and detection efficiency. For this, we use a 59 mm $\times$ 59 mm $\times$ 5 mm monolithic PbWO$_4$ (PWO) crystal, which is encapsulated within a commercial Micro-Channel Plate Photomultiplier tube MAPMT253 with a bialkali photocathode directly deposited on the crystal. We report the proof of concept of the directly deposited of a bialkali photocathode on a PWO crystal and its stability over time. The full calibration of the ClearMind photodetector module in the single-photoelectron regime is described. We measured a time resolution of 70 ps FWHM using a 20 ps pulsed laser. We present the performance of the prototype used in coincidence with a 3 $\times$ 3 $\times$ 3 mm$^3$ LYSO:Ca,Ce crystal readout by a SiPM. We obtained a coincidence time resolution of 350 ps FWHM, a spatial resolution of 4 to 5 mm, and a detection efficiency of 28 %, consistent with Monte Carlo simulations of the ClearMind detector module.

==> plots/Na22Scan_2022_12_06_SpatialResolution_pymax1__2_.dat <==
4.07984 30.000029 35.000034
4.87276 30.000029 40.000039
7.88173 30.000029 45.000044
7.99706 30.000029 50.000049
9.64384 30.000029 55.000054
8.11954 30.000029 60.000059
7.89396 30.000029 64.999939
15.7975 30.000029 69.999944
7.2932 30.000029 74.999949
8.56252 30.000029 79.999954
8.08646 35.000034 35.000034
3.22415 35.000034 40.000039
3.48348 35.000034 45.000044
5.63776 35.000034 50.000049
5.81696 35.000034 55.000054
5.26546 35.000034 60.000059
4.53817 35.000034 64.999939
3.62718 35.000034 69.999944
4.35168 35.000034 74.999949
4.87947 35.000034 79.999954
10.5735 40.000039 35.000034
5.06426 40.000039 40.000039
4.06025 40.000039 45.000044
4.25765 40.000039 50.000049
4.31445 40.000039 55.000054
5.53085 40.000039 60.000059
4.63232 40.000039 64.999939
5.10733 40.000039 69.999944
4.58945 40.000039 74.999949
4.72476 40.000039 79.999954
3.3122500 45.000044 35.000034
4.98528 45.000044 40.000039
3.70349 45.000044 45.000044
3.5885 45.000044 50.000049
6.60726 45.000044 55.000054
1.40398 45.000044 60.000059
3.1317 45.000044 64.999939
4.83895 45.000044 69.999944
8.80908 45.000044 74.999949
1.6561250 45.000044 79.999954
4.35637 50.000049 35.000034
4.19177 50.000049 40.000039
3.02344 50.000049 45.000044
5.02467 50.000049 50.000049
4.13604 50.000049 55.000054
6.77227 50.000049 60.000059
1.65612 50.000049 64.999939
4.88545 50.000049 69.999944
5.56048 50.000049 74.999949
2.77351 50.000049 79.999954
6.11809 55.000054 35.000034
3.82386 55.000054 40.000039
1.65612 55.000054 45.000044
4.24996 55.000054 50.000049
3.75856 55.000054 55.000054
3.05143 55.000054 60.000059
4.9953 55.000054 64.999939
3.47196 55.000054 69.999944
0.02172 55.000054 74.999949
3.97036 55.000054 79.999954
4.13555 60.000059 35.000034
3.58383 60.000059 40.000039
3.09753 60.000059 45.000044
5.71892 60.000059 50.000049
2.71201 60.000059 55.000054
3.39408 60.000059 60.000059
4.45859 60.000059 64.999939
2.98959 60.000059 69.999944
5.69943 60.000059 74.999949
2.53677 60.000059 79.999954
3.00994 64.999939 35.000034
3.91912 64.999939 40.000039
1.73421 64.999939 45.000044
5.2197 64.999939 50.000049
4.07825 64.999939 55.000054
4.59576 64.999939 60.000059
5.04284 64.999939 64.999939
3.84555 64.999939 69.999944
3.82252 64.999939 74.999949
2.52213 64.999939 79.999954
4.99253 69.999944 35.000034
4.77092 69.999944 40.000039
5.208 69.999944 45.000044
1.65612 69.999944 50.000049
2.7874 69.999944 55.000054
5.25619 69.999944 60.000059
2.05196 69.999944 64.999939
2.95177 69.999944 69.999944
2.55675 69.999944 74.999949
3.22398 69.999944 79.999954
3.6067 74.999949 35.000034
4.12873 74.999949 40.000039
3.87678 74.999949 45.000044
3.03852 74.999949 50.000049
4.09089 74.999949 55.000054
5.93617 74.999949 60.000059
4.85163 74.999949 64.999939
3.37804 74.999949 69.999944
4.83014 74.999949 74.999949
4.71119 74.999949 79.999954
7.57372 79.999954 35.000034
5.03053 79.999954 40.000039
4.79902 79.999954 45.000044
4.58571 79.999954 50.000049
4.33712 79.999954 55.000054
5.68863 79.999954 60.000059
4.17319 79.999954 64.999939
5.08411 79.999954 69.999944
4.05696 79.999954 74.999949
4.70659 79.999954 79.999954

